Thinking with Reasoning Skills: Fewer Tokens, More Accuracy

Reasoning LLMs often spend substantial tokens on long intermediate reasoning traces (e.g., chain-of-thought) when solving new problems. We propose to summarize and store reusable reasoning skills distilled from extensive deliberation and trial-and-error exploration, and to retrieve these skills at inference time to guide future reasoning. Unlike the prevailing \emph{reasoning from scratch} paradigm, our approach first recalls relevant skills for each query, helping the model avoid redundant detours and focus on effective solution paths. We evaluate our method on coding and mathematical reasoning tasks, and find that it significantly reduces reasoning tokens while improving overall performance. The resulting lower per-request cost indicates strong practical and economic potential for real-world deployment.

==> Figure/generalize/gemini3flash_comparison.csv <==
Threshold,Samples,Baseline_Accuracy(%),CoD_Accuracy(%),Ours_Accuracy(%),Baseline_Response_Token,CoD_Response_Token,Ours_Response_Token,Baseline_Cost(¥),CoD_Cost(¥),Ours_Cost(¥)
All,10000,93.36,86.21,93.27,4185,18258,3299,634.89,2763.45,511.35
≥2000,3344,92.17,82.18,90.86,10513,18969,4390,532.31,960.10,226.27
≥4000,1859,88.17,76.98,86.18,16809,19606,6137,472.91,551.67,174.96
≥6000,1635,87.40,75.66,85.50,18443,19652,6475,456.32,486.33,162.22
≥8000,1507,86.79,74.85,84.87,19411,19470,6774,442.66,444.12,156.33
≥10000,1365,85.93,73.92,83.82,20493,19759,7112,423.30,408.24,148.57
≥12000,1175,85.02,72.26,82.71,22025,19517,7490,391.59,347.12,134.62


==> Figure/generalize/gemini3pro_comparison.csv <==
Threshold,Samples,Baseline_Accuracy(%),CoD_Accuracy(%),Ours_Accuracy(%),Baseline_Response_Token,CoD_Response_Token,Ours_Response_Token,Baseline_Cost(¥),CoD_Cost(¥),Ours_Cost(¥)
All,10000,94.11,88.55,94.08,2032,676,1717,1254.25,426.02,1104.12
≥2000,1825,82.08,72.27,82.44,5798,1638,4639,650.71,185.62,528.99
≥4000,616,70.29,64.61,72.56,12038,2594,8519,455.32,98.78,325.12
≥6000,386,64.77,59.33,67.90,16334,3108,10723,387.00,74.06,255.90
≥8000,290,62.41,57.93,66.67,19445,3401,11840,346.08,60.85,212.12
≥10000,244,61.48,56.56,64.41,21428,3655,12531,320.85,55.00,188.79
≥12000,196,57.14,53.06,61.58,23987,3981,12527,288.50,48.11,151.62


==> Figure/generalize/gpt5.2_comparison.csv <==
Threshold,Samples,Baseline_Accuracy(%),CoD_Accuracy(%),Ours_Accuracy(%),Baseline_Response_Token,CoD_Response_Token,Ours_Response_Token,Baseline_Cost(¥),CoD_Cost(¥),Ours_Cost(¥)
All,10000,85.56,79.16,84.71,555,287,463,570.89,303.50,531.37
≥400,6281,80.78,71.98,79.71,716,358,582,460.91,236.13,410.02
≥800,1664,67.19,56.37,65.52,1145,501,842,194.14,86.73,152.47
≥1200,498,64.26,50.80,61.85,1605,602,993,81.22,31.00,53.22
≥1600,185,61.62,47.03,62.16,2025,675,1146,37.99,12.88,22.62
≥2000,64,57.81,40.62,59.38,2508,713,1319,16.26,4.70,8.94


==> anthology.bib.txt <==
For citing papers in the ACL Anthology, we provide a single consolidated
BibTeX file containing all of its papers. The bibkeys in these papers are
designed to be semantic in nature: {names}-{year}-{words}, where
- `names` is the concatenated last names of the authors when there is just
  one or two authors, or `lastname-etal` for 3+
- `year` is the four-digit year
- `words` is the first significant word in the title, or more, if necessary,
  to preserve uniqueness

For example, https://aclanthology.org/N04-1035 can be cited as \cite{galley-etal-2004-whats}.

The consolidated file can be downloaded from here:
- https://aclanthology.org/anthology.bib

Unfortunately, as of 2024 or so, this file is now larger than 50 MB, which is Overleaf's
bib file size limit. Consequently, the Anthology shards the file automatically into
49 MB shards.

There are currently (2025) two files:
- https://aclanthology.org/anthology-1.bib
- https://aclanthology.org/anthology-2.bib

You can download these directly from Overleaf from New File -> From External URL,
and then adding them to the \bibliography line in acl_latex.tex:

    \bibliography{custom,anthology-1,anthology-2}

